MPI Application Binary Interface Standardization

MPI is the most widely used interface for high-performance computing (HPC) workloads. Its success lies in its embrace of libraries and ability to evolve while maintaining backward compatibility for older codes, enabling them to run on new architectures for many years. In this paper, we propose a new level of MPI compatibility: a standard Application Binary Interface (ABI). We review the history of MPI implementation ABIs, identify the constraints from the MPI standard and ISO C, and summarize recent efforts to develop a standard ABI for MPI. We provide the current proposal from the MPI Forum's ABI working group, which has been prototyped both within MPICH and as an independent abstraction layer called Mukautuva. We also list several use cases that would benefit from the definition of an ABI while outlining the remaining constraints.

==> data.txt <==

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/intel$ /opt/intel/oneapi/mpi/2021.9.0/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       4.04        4043928.05              Pass
2                       9.30        4650213.54              Pass
4                      18.59        4647428.48              Pass
8                      37.27        4658939.64              Pass
16                     74.76        4672668.36              Pass
32                    149.15        4660791.46              Pass
64                    293.95        4592897.92              Pass
128                   585.86        4577033.67              Pass
256                  1167.90        4562116.07              Pass
512                  1849.32        3611956.82              Pass
1024                 3402.92        3323162.93              Pass
2048                 6142.14        2999092.96              Pass
4096                10304.91        2515846.54              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/mpich$ /opt/mpich/gcc-ucx-fast/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                      13.04       13040386.48              Pass
2                      25.23       12615635.07              Pass
4                      54.65       13661464.58              Pass
8                     109.14       13643117.42              Pass
16                    219.86       13740982.46              Pass
32                    412.23       12882318.10              Pass
64                    856.48       13382458.19              Pass
128                  1228.35        9596511.67              Pass
256                  2245.34        8770847.90              Pass
512                  3790.12        7402575.15              Pass
1024                 5940.99        5801747.04              Pass
2048                 9183.82        4484286.06              Pass
4096                12300.51        3003055.13              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/mpich$ /opt/mpich/gcc-ucx-fast/bin/mpichversion
MPICH Version:      4.2a1
MPICH Release date: unreleased development copy
MPICH ABI:          0:0:0
MPICH Device:       ch4:ucx
MPICH configure:    --enable-fast=Os --enable-g=none --enable-error-checking=no --with-device=ch4:ucx --prefix=/opt/mpich/gcc-ucx-fast --without-ze
MPICH CC:           gcc    -Os
MPICH CXX:          g++   -Os
MPICH F77:          gfortran   -Os
MPICH FC:           gfortran   -Os

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/ompi$ /opt/ompi/gcc-ucx-fast/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       8.00        7998190.41              Pass
2                      15.81        7905304.34              Pass
4                      32.33        8081757.08              Pass
8                      60.79        7598856.37              Pass
16                    124.50        7781438.84              Pass
32                    181.66        5676974.81              Pass
64                    364.54        5695956.94              Pass
128                   681.65        5325376.33              Pass
256                  1355.17        5293613.59              Pass
512                  2601.67        5081393.60              Pass
1024                 4863.08        4749106.20              Pass
2048                 8281.66        4043778.96              Pass
4096                14110.42        3444925.60              Pass

../configure --disable-debug-symbols --without-mpi-param-check --with-ucx --prefix=/opt/ompi/gcc-ucx-fast --with-pmix=internal --disable-io-romio && make -j4


jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/ubuntu-ompi$ /usr/bin/mpirun.openmpi -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       5.76        5762235.75              Pass
2                      19.06        9529410.89              Pass
4                      59.77       14942029.59              Pass
8                     138.26       17282537.08              Pass
16                    270.56       16910012.31              Pass
32                    540.88       16902509.49              Pass
64                    850.27       13285395.20              Pass
128                  1133.11        8852458.56              Pass
256                  1767.22        6903194.56              Pass
512                  3635.97        7101500.41              Pass
1024                 6559.17        6405438.22              Pass
2048                11170.93        5454556.30              Pass
4096                 7599.54        1855357.49              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/ubuntu-mpich$ apt-cache show libopenmpi-dev
Package: libopenmpi-dev
Architecture: amd64
Version: 4.1.2-2ubuntu1
Multi-Arch: same
Priority: extra
Section: universe/libdevel
Source: openmpi
Origin: Ubuntu
Maintainer: Ubuntu Developers <ubuntu-devel-discuss@lists.ubuntu.com>
Original-Maintainer: Alastair McKinstry <mckinstry@debian.org>
Bugs: https://bugs.launchpad.net/ubuntu/+filebug
Installed-Size: 9117
Depends: gfortran-11 | gfortran-mod-15, libopenmpi3 (= 4.1.2-2ubuntu1), openmpi-common (>= 4.1.2-2ubuntu1), libibverbs-dev (>= 1.1.7), libhwloc-dev, libevent-dev, libpmix-dev, libjs-jquery, libjs-jquery-ui, zlib1g-dev, openmpi-bin (>= 3.0.0-1)
Recommends: libcoarrays-openmpi-dev
Suggests: openmpi-doc
Conflicts: libopenmpi-dev
Breaks: lam4-dev (<< 7.1.4-4), openmpi-doc (<< 4.1.2~rc1-4)
Filename: pool/universe/o/openmpi/libopenmpi-dev_4.1.2-2ubuntu1_amd64.deb
Size: 867174
MD5sum: 5acf54297cb06f915554d31af9c2b522
SHA1: 61bfca64b43e03ad02a2abe63e04bae0dafe371b
SHA256: 0456c5195c7890032789968e1907ceb69d01b3923a27533a6757b85b5e8a5645
SHA512: 137373aaa780ac3d48a46c341e160d6e485e7d1544b71a588865ea362394e6d268bfdf2905c5b8b4114c5a4ba81ae8f74fb705db521d17beea52c172624d5d28
Homepage: https://www.open-mpi.org/
Description-en: high performance message passing library -- header files
 Open MPI is a project combining technologies and resources from several other
 projects (FT-MPI, LA-MPI, LAM/MPI, and PACX-MPI) in order to build the best
 MPI library available. A completely new MPI-3 compliant implementation, Open
 MPI offers advantages for system and software vendors, application developers
 and computer science researchers.
 .
 This package contains the header files and compiler wrappers which are needed
 to compile and link programs against libopenmpi.
Description-md5: b378507a7bc7ecccf3855f2ea92d5e20


jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/ubuntu-mpich$ /usr/bin/mpirun.mpich -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       6.20        6202361.74              Pass
2                      12.39        6194863.30              Pass
4                      24.74        6185038.98              Pass
8                      49.50        6187855.57              Pass
16                     99.08        6192663.44              Pass
32                    197.55        6173303.92              Pass
64                    390.62        6103480.71              Pass
128                   766.61        5989105.42              Pass
256                  1518.63        5932154.68              Pass
512                  2836.41        5539854.48              Pass
1024                 5004.62        4887328.00              Pass
2048                 8378.89        4091252.84              Pass
4096                13094.17        3196819.17              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/ubuntu-mpich$ /usr/bin/mpichversion
MPICH Version:    	4.0
MPICH Release date:	Fri Jan 21 10:42:29 CST 2022
MPICH Device:    	ch4:ofi
MPICH configure: 	--build=x86_64-linux-gnu --prefix=/usr --includedir=${prefix}/include --mandir=${prefix}/share/man --infodir=${prefix}/share/info --sysconfdir=/etc --localstatedir=/var --disable-option-checking --disable-silent-rules --libdir=${prefix}/lib/x86_64-linux-gnu --runstatedir=/run --disable-maintainer-mode --disable-dependency-tracking --with-libfabric=/usr --with-slurm=/usr --with-device=ch4:ofi --with-pm=hydra --with-hwloc-prefix=/usr --with-wrapper-dl-type=none --enable-shared --without-yaksa --prefix=/usr --enable-fortran=all --disable-rpath --disable-wrapper-rpath --sysconfdir=/etc/mpich --libdir=/usr/lib/x86_64-linux-gnu --includedir=/usr/include/x86_64-linux-gnu/mpich --docdir=/usr/share/doc/mpich CPPFLAGS= CFLAGS= CXXFLAGS= FFLAGS=-O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong -fallow-invalid-boz -fallow-argument-mismatch FCFLAGS=-O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong -fallow-invalid-boz -fallow-argument-mismatch BASH_SHELL=/bin/bash
MPICH CC: 	gcc  -g -O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong -Wformat -Werror=format-security  -O2
MPICH CXX: 	g++  -g -O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong -Wformat -Werror=format-security -O2
MPICH F77: 	gfortran -O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong  -fallow-invalid-boz -fallow-argument-mismatch -g -O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong -cpp  -fallow-invalid-boz -fallow-argument-mismatch -O2
MPICH FC: 	gfortran -O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong  -fallow-invalid-boz -fallow-argument-mismatch -g -O2 -ffile-prefix-map=/build/mpich-0xgrG5/mpich-4.0=. -flto=auto -ffat-lto-objects -flto=auto -ffat-lto-objects -fstack-protector-strong -cpp  -fallow-invalid-boz -fallow-argument-mismatch -O2
MPICH Custom Information:

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/ubuntu-mpich$ apt-cache show libmpich-dev
Package: libmpich-dev
Architecture: amd64
Version: 4.0-3
Multi-Arch: same
Priority: extra
Section: universe/libdevel
Source: mpich
Origin: Ubuntu
Maintainer: Ubuntu Developers <ubuntu-devel-discuss@lists.ubuntu.com>
Original-Maintainer: Debian Science Maintainers <debian-science-maintainers@lists.alioth.debian.org>
Bugs: https://bugs.launchpad.net/ubuntu/+filebug
Installed-Size: 58262
Depends: gfortran | fortran-compiler, g++, libmpich12 (= 4.0-3), gfortran-11 | gfortran-mod-15, mpich (= 4.0-3)
Filename: pool/universe/m/mpich/libmpich-dev_4.0-3_amd64.deb
Size: 7374790
MD5sum: 73f445f5d0d674ff6b653ffd2f5cf85d
SHA1: 2119398701c2842a8a4f2ca96ad591e08b05e648
SHA256: bfe7155963cef03a800746913b51e8e5489d18cedf5950a2e6b86ab0e03500d3
SHA512: ee551ce69c59039820dca26681b56ee2a0c0b20c9c2fb20cd83496606cc358d03b8832f750197e09bc93cad5cc5b37c1f6a43e2f4dd6c11773ca450fb2899543
Homepage: https://www.mpich.org/
Description-en: Development files for MPICH
 MPICH is a high-performance and widely portable implementation of the
 MPI-3.1 standard from the Argonne National Laboratory.
 It efficiently supports different computation and communication platforms
 including commodity clusters, SMPs, massively parallel systems, and
 high-speed networks.
 This release has all MPI 3.1 functions and features required by the standard
 with the exception of support for the "external32" portable I/O format and
 user-defined data representations for I/O.
 .
 This package includes the MPICH headers and static libraries, as well
 as the compiler wrappers needed to build MPICH programs.
Description-md5: 205143ab86543f81bee9061da3c41b22

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/mpich-abi$ /opt/mpich/gcc-ucx-fast-abi/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                      13.65       13645269.95              Pass
2                      27.12       13558747.52              Pass
4                      55.21       13803545.35              Pass
8                     109.15       13643378.98              Pass
16                    220.87       13804170.58              Pass
32                    427.48       13358826.41              Pass
64                    796.77       12449496.89              Pass
128                   984.49        7691318.55              Pass
256                  2284.39        8923380.22              Pass
512                  3812.33        7445955.76              Pass
1024                 5761.09        5626066.97              Pass
2048                 9369.67        4575036.32              Pass
4096                12306.68        3004559.42              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/mpich-abi$ /opt/mpich/gcc-ucx-fast-abi/bin/mpichversion
MPICH Version:      4.2a1
MPICH Release date: unreleased development copy
MPICH ABI:          0:0:0
MPICH Device:       ch4:ucx
MPICH configure:    --enable-fast=Os --enable-g=none --enable-error-checking=no --with-device=ch4:ucx --prefix=/opt/mpich/gcc-ucx-fast-abi --enable-mpi-abi --without-ze
MPICH CC:           gcc    -Os
MPICH CXX:          g++   -Os
MPICH F77:          gfortran   -Os
MPICH FC:           gfortran   -Os



jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/muk$ MPI_LIB=/opt/intel/oneapi/mpi/2021.9.0/lib/release/libmpi.so /opt/intel/oneapi/mpi/2021.9.0/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       4.45        4452010.62              Pass
2                       9.14        4567821.20              Pass
4                      18.39        4597099.43              Pass
8                      36.85        4606473.95              Pass
16                     73.82        4613574.53              Pass
32                    147.26        4601804.37              Pass
64                    286.92        4483070.49              Pass
128                   588.26        4595801.66              Pass
256                  1162.97        4542862.73              Pass
512                  1836.98        3587846.42              Pass
1024                 3375.62        3296505.51              Pass
2048                 6126.87        2991636.67              Pass
4096                10351.77        2527288.19              Pass


jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/muk$ MPI_LIB=/opt/mpich/gcc-ucx-fast/lib/libmpi.so /opt/mpich/gcc-ucx-fast/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                      11.99       11986589.99              Pass
2                      23.36       11679045.21              Pass
4                      44.44       11108835.33              Pass
8                      93.34       11667909.42              Pass
16                    194.84       12177394.13              Pass
32                    378.48       11827452.25              Pass
64                    729.91       11404804.61              Pass
128                  1039.78        8123311.87              Pass
256                  2069.88        8085483.77              Pass
512                  3590.17        7012046.47              Pass
1024                 5559.22        5428923.10              Pass
2048                 9297.18        4539638.14              Pass
4096                11861.69        2895921.05              Pass


jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/muk$ MPI_LIB=/opt/mpich/gcc-ucx-fast/lib/libmpi.so /opt/mpich/gcc-ucx-fast/bin/mpirun -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                      12.06       12057317.47              Pass
2                      23.86       11932061.83              Pass
4                      49.08       12270738.50              Pass
8                      98.23       12278837.03              Pass
16                    196.70       12293908.97              Pass
32                    376.56       11767647.78              Pass
64                    610.64        9541273.44              Pass
128                  1107.41        8651641.64              Pass
256                  2117.08        8269834.35              Pass
512                  3561.59        6956226.86              Pass
1024                 5660.56        5527892.10              Pass
2048                 8817.19        4305267.70              Pass
4096                11894.43        2903912.71              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/muk$ MPI_LIB=/usr/lib/x86_64-linux-gnu/libmpi.so /usr/bin/mpirun.openmpi -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       5.62        5617888.76              Pass
2                      20.44       10218810.28              Pass
4                      59.70       14925756.02              Pass
8                     123.23       15403277.05              Pass
16                    239.94       14995946.41              Pass
32                    479.15       14973457.21              Pass
64                    758.31       11848538.65              Pass
128                  1055.52        8246264.38              Pass
256                  1718.39        6712451.18              Pass
512                  3393.40        6627742.49              Pass
1024                 6253.41        6106841.09              Pass
2048                10885.55        5315208.47              Pass
4096                 7523.53        1836800.29              Pass

jhammond@nuclear:~/MPI/osu-micro-benchmarks-7.0.1/muk$ MPI_LIB=/usr/lib/x86_64-linux-gnu/libmpich.so /usr/bin/mpirun.mpich -n 2 ./c/mpi/pt2pt/osu_mbw_mr -m 4096 -c
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0
# OSU MPI Multiple Bandwidth / Message Rate Test v7.0

# [ pairs: 1 ] [ window size: 64 ]
# Size                  MB/s        Messages/s        Validation
1                       4.63        4632467.95              Pass
2                       9.27        4635269.47              Pass
4                      18.48        4621175.53              Pass
8                      37.09        4636135.78              Pass
16                     73.97        4622974.73              Pass
32                    148.15        4629810.48              Pass
64                    294.72        4604959.25              Pass
128                   585.67        4575556.37              Pass
256                  1163.41        4544589.54              Pass
512                  2222.75        4341299.39              Pass
1024                 3976.77        3883563.49              Pass
2048                 6953.80        3395411.00              Pass
4096                11933.46        2913441.20              Pass

==> reviews.txt <==
Reviews

# Review 1

Overall evaluation
2: (accept)

The paper "MPI Application Binary Interface Standardization" lays out
the case for an ABI for the MPI API. It outlines the current state of
the art, the challenges (namely, the areas that need standardization:
integer types, the status object, handle types, and functions), and
spends a good amount of text describing how the ecosystem will benefit
from having an MPI ABI. Finally, the current MPI Forum ABI Working
Group proposal is summarized, in conjunction with some performance
tests and modest analysis of implementation impact.

Overall, much of this paper is well-written and tells a cohesive
story. I have not personally been a large advocate of an MPI ABI
effort in the past, but I find myself convinced by the arguments in
this paper that enough has changed in the ecosystem such that it is
worth the time and effort to create a sustainable MPI ABI.

That being said, Sections 4.7 and 4.8 feel like they were written by a
different author than the sections preceding it; 4.7/4.8's tone,
voice, and language is significantly different. Indeed; the writing is
a bit less clear; I have several questions about these two sections:

- Line 621: what "peculiarity" of the networking layer is being
referred to? Please do not make generalized statements without
backing data, facts, or citations.

- Line 622: should probably be "OS bypass".

- Line 623: "the networking namespace (IP bound) is generally not
used". What, precisely, is meant by this? This is far too broad of
a statement with no backing citations. I suspect that the author
means that TCP-based communications are generally too slow for
HPC-class communications, and/or that the Linux IP stack is
generally avoided for HPC-class communications on IP-based
networks. But that is not clear from the text.

- Lines 623-626: I generally grokked this statement until the last 2
words: "in bare-metal". What precisely is meant here? This section
is about containers, and now we're talking about bare metal. Please
re-phrase this to convey what you are trying to convey.

- Line 628: don't anthropomorphize in scientific writing; the mount
namespace is not a person who can be thanked.

- Lines 634-635: "However, due to the diversity of the supercomputers,
it is highly complex to be portable to all fabrics." What,
precisely is meant by this statement? Are you referring to the fact
that the MPI implementation inside the container needs to support a
wide variety of underlying network interconnects and CPU
architectures? If so, a) say that, and b) this is still true even
in the presence of an MPI ABI. *If* I'm surmising your intent
correctly (and admittedly, that's a big "if"), I'm not sure that
this statement helps your paper's argument.

- Lines 639-642: these 2 sentences are redundant.

- Line 643: "antinomic" does not seem like the right word here, nor
does it provide much context. I think the author is trying to say
that not using hardware-native HPC capabilities of the system would
be wasteful, and/or lead to lower performance.

- Lines 645-647: I cannot parse this sentence. What does OpenMP have
to do with the host MPI? I cannot figure out what this sentence is
trying to say.

- Line 648: please avoid unnecessary adjectives like "perfect" in
scientific writing.

- Lines 650-651: don't capitalize "First" and "Symbols".

- Lines 652-655: casually throwing out one statement about versioning
of run-time symbols to support multiple different implementations of
the same API with no further context or explanation may confuse
readers without deep backgrounds in systems programming. If you'd
like to explore this topic, it deserves more than 1 sentence.

- Lines 658-660 seem to conflate PMIx and PMI. They are (very)
different things.

- Line 660: the scope of the MPI application launcher is not entirely
orthogonal to that of an MPI ABI. Bringing up this (large) topic as
a single sentence buried in the Containers section is a bit of an
odd choice. Earlier in the paper, there was a (correct) discussion
about how ABI is only steps in the right direction towards true MPI
application portability. That part of the paper might be a better
place to explore what else is not covered by ABI -- not the
Containers section. If the Containers section wants to refer to
issues not solved by an MPI ABI, it should probably refer back to
the other section of the paper that discusses such things
(vs. making a 1-2 broad sentences with no supplemental context or
discussion).

- Line 666: "compulsory" seems like the wrong word.

- Lines 673-674: it is not correct to state that HPC/MPI tools
required to intercept function calls. There are *many* ways to get
performance and debugging information; intercepting API calls is
just one of them.

- Lines 675-676: awkward phrasing.

- Lines 685-687: awkward phrasing.

- Lines 699-702: this functionality is implementable in PMPI; it is
not unique to QMPI.

- Lines 704-705: what is a "computing complex"?

- Lines 705-706: what does the author mean by "extend all of MPI at
once"? I'm not sure what meaning is intended here; please
re-phrase.

I also have some trivial typo/edits to mention:

- Avoid using the abbreviation "w.r.t.". Either spell it out or use a
different phrase.

- In some places, "e.g." is properly followed by a comma, but in some
places it is not. Please properly use "e.g.," everywhere.

- Line 144: "Performance" should not be capitalized, and
the extra "the" should be removed.

- Line 229: "Open-MPI" should not have a dash -- it should be "Open
MPI".

- Line 856: The sentence "They are encoded with the prefix 001..." is
redundant.

Here's a few slightly-larger notes, but also still pretty minor:

- I see an MPI-3 citation, but MPI-4 is also mentioned in the text.
Should it be cited, too?

- Similarly, I do not see a citation for Open MPI. Please add the
usual Open MPI citation (see the Open MPI web site). I don't know
if the MPICH group has a usual citation, but it would be appropriate
to cite MPICH, too (indeed, MPICH is discussed much more than Open
MPI).

- Line 147 says "(less than the difference between OFI and UCX)". I
didn't understand that phrase until I read section 6.1. Taken
alone, at the very beginning of the paper, it sounds like the
authors are stating that there is a difference in MPI application
performance when using the OFI or UCX network stacks. This should
either be clarified, or -- probably better -- removed from the intro
and simply discussed in 6.1, where more context can be provided.

- Similarly, on lines 914-915, there's simply a throwaway
parenthetical "(e.g., UCX versus OFI)". What exactly is meant by
this? Either provide more context here (e.g., there's some artifact
of MPICH's implementation that leads to already-known performance
differences when using the OFI library vs. the UCX library), or
leave this out -- it leads to a whole conversation about network API
/ network vendor performance that really isn't the point of this
paper.

- Line 540 says "it would also be convenient..." I'm not 100% clear,
but I think the "it" is referring to the concept of having a
standalone Fortran MPI API implementation. It would be helpful to
disambiguate the "it" here.

- Line 728-729 says that excluding a 128-bit MPI_Offset is necessary
to ensure a stable ABI on 64-bit systems. Is this because there are
not portable 128-bit integer types on all 64-bit systems? I realize
this is a pretty minor point, but it might be worth clarifying that
for clueless readers like me.

- Lines 738-744: why does this option "sacrifice a single ABI per
platform" -- and what does that mean? Does this mean that there are
N ABI's per platform, and this option somehow excludes one of them?
I've re-read this paragraph a number of times, and I'm afraid I'm
just not getting it. Please re-phrase.

On a similar note: something that would be good to clarify: the
scope of the MPI ABI WG's proposal. Is it one ABI for all
platforms? Or is there some allowed variability between different
platforms? (is this somehow related to the "single ABI per
platform" phrase?)

- The phrasing of lines 790-792 is awkward.

- Line 979 refers to some README.md file. That's a little odd. It
would probably be worthwhile to at least summarize the idea(s) here,
and/or provide a more concrete reference to that file.

Here's a question: in Section 7.1/Fortran, the authors discuss the
possibility of an `mpi_f08_abi` module. Is there anything happening
in the MPI Forum that there would be a module after `mpi_f08` that
could assumedly use ABI-friendly concepts? If so, it could be worth
mentioning. If not, disregard this question.

Finally, another small oddity: in the appendixes, I notice that there
are different numbers of reserved values in the handles. E.g., after
the MPI_GROUP handles, there's 2 values reserved. But after the
MPI_WIN handle, there's 3 values reserved. Why the different numbers
of reserved handles? Also, in the Datatypes, there are 2 sets of
reserved handles, each ending in 1111. But then that same reserved
1111 value is used in the next handle.

All told, this is a good paper; Euro MPI is the perfect venue for it.
It needs a few things tweaked, but then it should definitely be
published.

In the interest of academic transparency and integrity, I sign all of
my reviews. Please feel free to contact me about any part of this
review.

Jeff Squyres
jsquyres@cisco.com

# Review 2

Overall evaluation	
3: (strong accept)

This is a detailed, well-thought out discussion of the issues of
creating an effective ABI for MPI, including demonstrations of several
implementations and measurements of their performance. This is an
important paper for the future of MPI.

Section 4.8, page 6. At the bottom of the page is the text
"Eventually, the Tools working group in the MPI Forum is working on
the QMPI interfaces [8].". Why does this start with "Eventually, "?

I appreciate the strict support for C by not assuming that an int can
represent a value larger than 32767. Is this really an important
constraint? Or was it felt that this didn't impact the choices,
compared with assuming int is 4 bytes and about could be as much as
~2B?

I was surprised in section 6.2 to read that "The MPICH test suite, for
example, assumed the MPICH ABI in many places." What sort of
assumptions? I do know that earlier versions of the MPICH test suite
were used on a wide variety of MPI implementations and was designed to
be implementation agnostic.

# Review 3

Overall evaluation	
2: (accept)

This interesting paper shows the state of the research for proposing an ABI for MPI.

For a complete ABI, there may be two major problems to solve:
- handle types and constants in C,
- the Fortran ABI.

From reading
https://github.com/mpiwg-abi/abi-issues/issues/3
it seems that there are still open questions. They should be clarified.

Especially
"jeffhammond commented on Dec 21, 2022:
https://github.com/mpiwg-abi/abi-issues/wiki/Valid-Pointers-and-related#converting-a-pointer-to-integer-or-integer-to-pointer captures https://wiki.sei.cmu.edu/confluence/display/c/INT36-C.+Converting+a+pointer+to+integer+or+integer+to+pointer, which is pretty clear that we cannot store magic values in pointers "while strictly conforming to ISO C."

The good news is that this pattern is only IB, not UB, so in theory we could insist that everyone who implements MPI assume their platform IB allows this."

(IB: Implementation-defined Behaviour, UB: Undefined Behaviour, platform: the compiler?)

This problem was discovered in Dec. 2022. The paper was submitted on May 8, 2023.
I do not see this serious problem discussed in the paper.

The paper concentrates on C, which is fine.

The discussion of the Fortran ABI on https://github.com/mpiwg-abi/abi-issues/issues/3
took place after the paper was submitted.
Nevertheless, the text in the submitted paper does not show
how an ABI can provide an API that is compatible with the Fortran support methods of MPI-4.0.

Most of the problem-free areas of the paper are well written.
Therefore, I chose an overall score of "accept",
even though the text about handles in C and about Fortran at all
is more in the area of "weak accept" to "borderline".

Details (@lines):
144: the a high-quality --> that a high-quality
369-372: "(technically, intptr_t must be
used for this to be strictly true but the exceptions are obscure [37])."
Can you please explain?
481-482: MPI implementation. --> MPI implementations.
489-490: where implementations --> where MPI implementations
527-531: The authors may have overlooked that the main problem is not the number of bits,
but the fact that all three Fortran support methods have to store the same
integer value, and that this value must be stored in a Fortran INTEGER
within the mpi module and mpif.h (from the late discussion in issue/3).

787: You should add: "- Predefined attribute callback functions"
because lines 835-839 discuss these constants
835-839: should be a new paragraph.

802: "Huffmann code uses 10 bits" versus
1257-1363: Appendix A always shows 12 bits with the first 2 bits always zero.
You may replace the first two "00" in Appendix A with the C notation "0b"
.
847: The check "0 == (op | ∼0b000001101111)."
is obviously incorrect:
op: MPI_OP_LOR = 000000110001
∼0b000001101111 = 111110010000
op | ∼0b000001101111 = 111110110001

907-915 and 871-888 Table 1:
- Table formatting: please add hrule after both "+ Mukautuv" result lines.
- What is UCX and why is MPICH dev UCX more than a factor of two faster than MPICH Ubuntu?
- Why has MPICH Ubuntu + Mukautuva only 75% of the message rate of native MPICH Ubuntu
(i.e., the rate is reduced by 25%)?
- And why is the message rate reduction with MPICH dev UCX + Mukautuva only 10%?

979-982: I understand, vectors of handles, here the datatype handles in MPI_Ialltoallw,
need a temporary datatype handle array where the real datatype handles are stored.
This temporary array can only be released when MPI_Ialltoallw is complete.
988-995: It is unclear why for each call to MPI_Testall, the whole request
handle array must be analyzed, although
- the detection of the request handles that cache a pointer
to such a temporary datatype handle array is only needed,
if MPI_Testall, returns flag==true.
- It should be possible to do this analysis after the return of the real MPI Testall
because the request array is also a temporary copy with the real request handles,
the ABI request array still exists, and the wrapper can analyze it,
release the temporary handle array, and can set all ABI request to ABI MPI_REQUEST_NULL, ...
- So, I see no a real difference between a MPI_WAITALL
and a loop of many MPI_TESTALL with flag==false plus one with flag==true.
1023: "with a worst-case that requires O(N_predefined) comparisons"
What am I misunderstanding? Why O(N_predefined)?
The idea of using a 10bit Huffmann code should reduce this to min(used bits, O(N_predefined)).
For the 15 operation handle constants, and with operation
handles having prefix 0b00001 plus remaining 5 bits,
it should be O(5).
For datatype handles with there are two prefixes 0b10000 plus 5 bits and 0b1001 with 6 bits,
which impies O(7).
1080-1090: Same problem as mentioned above for lines 527-531.
For more details, see your discussion at
https://github.com/mpiwg-abi/abi-issues/issues/3
1284, 1286, ... the lines with 0101010[0000..1111] and similar:
These lines are set with different spacing and therefore the
digits are not vertically aligned with the previous line.
